A QoT Estimation Method using EGN-assisted Machine Learning for Network Planning Applications

An ML model based on precomputed per-channel SCI is proposed. Due to its superior accuracy over closed-form GN, an average SNR gain of 1.1 dB in an end-to-end link optimization and a 40% reduction in required lightpaths to meet traffic requests in a network planning scenario are shown.

==> figures/boxplot.tikz <==
% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

% \definecolor{color0}{rgb}{0.445098039215686,0.715686274509804,0.630392156862745}
% \definecolor{color1}{rgb}{0.912745098039216,0.586274509803922,0.459803921568627}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xmin=-0.5, xmax=1.5,
xtick style={color=black},
xtick={0,1},
xticklabels={CFM,XGB},
y grid style={white!69.0196078431373!black},
ylabel={Data rate [GBit/s]},
ymin=85, ymax=415,
ytick style={color=black},
width=0.5*\columnwidth,
height=0.6*\columnwidth,
xmajorgrids,
ymajorgrids
]
\path [draw=white!34.9019607843137!black, fill=green!60!black, semithick]
(axis cs:-0.15,100)
--(axis cs:0.15,100)
--(axis cs:0.15,200)
--(axis cs:-0.15,200)
--(axis cs:-0.15,100)
--cycle;
\path [draw=white!34.9019607843137!black, fill=red!60!black, semithick]
(axis cs:0.85,200)
--(axis cs:1.15,200)
--(axis cs:1.15,300)
--(axis cs:0.85,300)
--(axis cs:0.85,200)
--cycle;
\addplot [semithick, white!34.9019607843137!black]
table {%
0 100
0 100
};
\addplot [semithick, white!34.9019607843137!black]
table {%
0 200
0 350
};
\addplot [semithick, white!34.9019607843137!black]
table {%
-0.075 100
0.075 100
};
\addplot [semithick, white!34.9019607843137!black]
table {%
-0.075 350
0.075 350
};
\addplot [black, mark=diamond*, mark size=2.5, mark options={solid,fill=white!34.9019607843137!black}, only marks]
table {%
0 400
0 400
0 400
0 400
0 400
0 400
0 400
0 400
0 400
};
\addplot [semithick, white!34.9019607843137!black]
table {%
1 200
1 100
};
\addplot [semithick, white!34.9019607843137!black]
table {%
1 300
1 400
};
\addplot [semithick, white!34.9019607843137!black]
table {%
0.925 100
1.075 100
};
\addplot [semithick, white!34.9019607843137!black]
table {%
0.925 400
1.075 400
};
\addplot [semithick, white!34.9019607843137!black]
table {%
-0.15 200
0.15 200
};
\addplot [semithick, white!34.9019607843137!black]
table {%
0.85 200
1.15 200
};
\end{axis}

\end{tikzpicture}


==> figures/networkplanning_old.tikz <==
\begin{tikzpicture}[font=\small]

\definecolor{color0}{rgb}{0.549019607843137,0,0.0588235294117647}
\definecolor{color1}{rgb}{0.0823529411764706,0.690196078431373,0.101960784313725}

\begin{groupplot}[group style={group size=2 by 1, horizontal sep=20pt}]
\nextgroupplot[
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.03,0.97)},
  anchor=north west,
  draw=white!80!black
},
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Planning Years},
xmajorgrids,
xmin=-0.2, xmax=4.2,
xtick style={color=black},
xtick={0,1,2,3,4},
% xtick={0,1,2,3,4},
% xtick={0,1,2,3,4},
xticklabels={1,2,3,4,5},
% xticklabels={1,2,3,4,5},
% xticklabels={1,2,3,4,5},
y grid style={white!69.0196078431373!black},
ylabel={Lightpath Count},
ymajorgrids,
ymin=19, ymax=151,
ytick style={color=black},
width=0.45*\columnwidth,
height=0.5*\columnwidth,
ylabel shift = -6pt
]
\addplot [thick, green!40!black]
table {%
0 25
1 30
2 52
3 80
4 103
};
\addlegendentry{ML}
\addplot [thick, red!60!black]
table {%
0 25
1 30
2 60
3 108
4 145
};
\addlegendentry{GN}

\nextgroupplot[
% legend cell align={left},
% legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80!black},
legend style={at={(0.995,0.995)}, anchor=north east},
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Lightpath Datarate [Gbps]},
xmajorgrids,
xmin=-0.685, xmax=6.685,
xtick style={color=black},
xtick={0,1,2,3,4,5,6},
xticklabels={100,,200,,300,,400},
y grid style={white!69.0196078431373!black},
ymajorgrids,
ymin=0, ymax=78.75,
ytick style={color=black},
width=0.7*\columnwidth,
height=0.5*\columnwidth,
% bar width=0.1cm,
% ybar,
% legend image code/.code={%
%       \draw[#1,draw=none] (0cm,-0.1cm) rectangle (0.6cm,0.1cm);
%     }   % https://tex.stackexchange.com/a/82367
]
\draw[draw=none,fill=red!60!black] (axis cs:-0.35,0) rectangle (axis cs:0,2);
\addlegendimage{ybar,ybar legend,draw=none,fill=color0};
\addlegendentry{ML}

\draw[draw=none,fill=red!60!black] (axis cs:0.65,0) rectangle (axis cs:1,6);
\draw[draw=none,fill=red!60!black] (axis cs:1.65,0) rectangle (axis cs:2,47);
\draw[draw=none,fill=red!60!black] (axis cs:2.65,0) rectangle (axis cs:3,3);
\draw[draw=none,fill=red!60!black] (axis cs:3.65,0) rectangle (axis cs:4,35);
\draw[draw=none,fill=red!60!black] (axis cs:4.65,0) rectangle (axis cs:5,1);
\draw[draw=none,fill=red!60!black] (axis cs:5.65,0) rectangle (axis cs:6,9);
\draw[draw=none,fill=green!40!black] (axis cs:2.77555756156289e-17,0) rectangle (axis cs:0.35,55);
\addlegendimage{ybar,ybar legend,draw=none,fill=color1};
\addlegendentry{GN}

\draw[draw=none,fill=green!40!black] (axis cs:1,0) rectangle (axis cs:1.35,3);
\draw[draw=none,fill=green!40!black] (axis cs:2,0) rectangle (axis cs:2.35,75);
\draw[draw=none,fill=green!40!black] (axis cs:3,0) rectangle (axis cs:3.35,0);
\draw[draw=none,fill=green!40!black] (axis cs:4,0) rectangle (axis cs:4.35,2);
\draw[draw=none,fill=green!40!black] (axis cs:5,0) rectangle (axis cs:5.35,1);
\draw[draw=none,fill=green!40!black] (axis cs:6,0) rectangle (axis cs:6.35,9);
\end{groupplot}

\end{tikzpicture}
